Distributed Computation of Wasserstein Barycenters over Networks

We propose a new \cu{class-optimal} algorithm for the distributed computation of Wasserstein Barycenters over networks. Assuming that each node in a graph has a probability distribution, we prove that every node can reach the barycenter of all distributions held in the network by using local interactions compliant with the topology of the graph. We provide an estimate for the minimum number of communication rounds required for the proposed method to achieve arbitrary relative precision both in the optimality of the solution and the consensus among all agents for undirected fixed networks.

==> plot_figures/new_data.dat <==
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.5049000e+04   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   2.0000000e+00
   4.4323000e+04   3.4451000e+04   3.4451000e+04   5.3681000e+04   2.0931000e+04   2.1366000e+04   2.1366000e+04   3.4663000e+04   3.0000000e+00
   6.3597000e+04   4.4083000e+04   3.7808000e+04   9.1423000e+04   6.2829000e+04   4.9539000e+04   5.1201000e+04   9.4044000e+04   4.0000000e+00
   4.7983000e+04   4.0112000e+04   2.8018000e+04   9.6620000e+04   9.6559000e+04   5.3650000e+04   6.0521000e+04   1.1298600e+05   5.0000000e+00
   3.2369000e+04   4.1429000e+04   3.0599000e+04   1.2753100e+05   1.3028900e+05   6.5432000e+04   8.9962000e+04   1.4922900e+05   6.0000000e+00
   6.2117000e+04   4.6021000e+04   3.0079000e+04   1.2183900e+05   1.0472100e+05   6.7614000e+04   9.8981000e+04   1.7616500e+05   7.0000000e+00
   6.5585000e+04   3.4742000e+04   2.6517000e+04   1.1577600e+05   1.2090400e+05   5.9660000e+04   7.3536000e+04   1.6210400e+05   8.0000000e+00
   4.8172000e+04   3.8108000e+04   2.8828000e+04   1.3597400e+05   1.3910600e+05   6.5611000e+04   1.0152400e+05   1.9104300e+05   9.0000000e+00
   6.4040000e+04   3.9020000e+04   3.1668000e+04   1.5851300e+05   1.9758100e+05   6.8784000e+04   1.2727000e+05   2.1297400e+05   1.0000000e+01
   7.9390000e+04   4.2505000e+04   4.4416000e+04   1.6447500e+05   1.2193200e+05   6.4870000e+04   1.3955400e+05   2.1170200e+05   1.1000000e+01
   7.7180000e+04   4.4663000e+04   4.8171000e+04   1.9068300e+05   1.2400000e+05   7.2929000e+04   1.5620300e+05   2.4959800e+05   1.2000000e+01
   6.5403000e+04   3.7341000e+04   4.5327000e+04   1.5460400e+05   2.3884200e+05   7.4497000e+04   1.0319700e+05   2.6351900e+05   1.3000000e+01
   9.5287000e+04   5.1998000e+04   7.3635000e+04   2.2337400e+05   2.2993600e+05   8.4212000e+04   1.7365800e+05   3.1369400e+05   1.4000000e+01
   7.5430000e+04   4.6330000e+04   6.9915000e+04   2.1817800e+05   2.2103000e+05   8.8282000e+04   1.8089600e+05   3.4022800e+05   1.5000000e+01
   1.0248100e+05   4.2244000e+04   6.0992000e+04   1.9488300e+05   2.0996400e+05   7.4657000e+04   1.9490100e+05   2.9653600e+05   1.6000000e+01
   8.6299500e+04   4.3923000e+04   7.4918000e+04   2.0217000e+05   1.8575000e+05   7.5949000e+04   2.0156300e+05   3.1126300e+05   1.7000000e+01
   7.0118000e+04   3.8704000e+04   6.1318000e+04   1.9335900e+05   1.9835100e+05   7.8615000e+04   1.8951500e+05   3.3105800e+05   1.8000000e+01
   7.5948000e+04   3.6959000e+04   7.0651000e+04   1.8541100e+05   2.1032550e+05   7.7673000e+04   2.2423000e+05   3.3654400e+05   1.9000000e+01
   8.1778000e+04   3.8587000e+04   7.3531000e+04   1.7290300e+05   2.2230000e+05   7.4875000e+04   2.4972900e+05   3.3271400e+05   2.0000000e+01
   7.2612000e+04   3.6130000e+04   7.6892000e+04   1.8166000e+05   1.9695200e+05   7.7551000e+04   2.6188000e+05   3.4975100e+05   2.1000000e+01
   6.3446000e+04   3.7422000e+04   8.1161000e+04   1.9965300e+05   1.6544700e+05   7.5120000e+04   2.8523600e+05   3.4919300e+05   2.2000000e+01
   8.3214000e+04   3.8407000e+04   8.8003000e+04   2.1759700e+05   1.3394200e+05   7.9771000e+04   3.0704300e+05   3.8107200e+05   2.3000000e+01
   7.4136500e+04   3.7697000e+04   8.7157000e+04   2.2647600e+05   1.7631900e+05   8.0934000e+04   3.1846100e+05   3.9490100e+05   2.4000000e+01
   6.5059000e+04   4.1637000e+04   9.3140000e+04   2.3725800e+05   1.8228100e+05   8.2907000e+04   3.4220300e+05   4.1299400e+05   2.5000000e+01
   7.4487000e+04   3.8559000e+04   9.6015000e+04   2.2317100e+05   1.8824300e+05   8.1448000e+04   3.4267100e+05   4.1297100e+05   2.6000000e+01
   7.1556500e+04   3.8185000e+04   1.0011300e+05   2.3226900e+05   1.9449400e+05   8.3905000e+04   3.5546100e+05   4.3370400e+05   2.7000000e+01
   6.8626000e+04   3.8747000e+04   1.0479600e+05   2.3977500e+05   1.6409300e+05   8.6759000e+04   3.7358100e+05   4.5314500e+05   2.8000000e+01
   9.2304000e+04   3.6974000e+04   1.0038900e+05   2.1280000e+05   1.9998350e+05   8.2805000e+04   3.4840400e+05   4.4251800e+05   2.9000000e+01
   7.9238000e+04   3.5818000e+04   1.0000400e+05   2.3779300e+05   2.3587400e+05   8.4510000e+04   3.6405600e+05   4.6139600e+05   3.0000000e+01
   8.4070000e+04   3.7886000e+04   9.3672000e+04   2.4119300e+05   2.2364850e+05   8.5934000e+04   3.6433100e+05   4.7634000e+05   3.1000000e+01
   8.8902000e+04   3.8461000e+04   8.9865000e+04   2.4505300e+05   2.1142300e+05   8.7757000e+04   3.7297000e+05   4.9439400e+05   3.2000000e+01
   5.9577750e+04   3.6014000e+04   9.8684000e+04   2.4723100e+05   2.4794450e+05   8.5296000e+04   3.7811700e+05   4.8847000e+05   3.3000000e+01
   8.8902000e+04   4.0650000e+04   1.0817500e+05   2.6255300e+05   2.8446600e+05   8.4974000e+04   4.0865100e+05   4.9353800e+05   3.4000000e+01
   6.0507000e+04   3.8219000e+04   8.8164000e+04   2.4144400e+05   2.2167600e+05   8.3772000e+04   3.6571900e+05   4.9301300e+05   3.5000000e+01
   7.5285000e+04   3.6282000e+04   9.3669000e+04   2.5966600e+05   1.9225000e+05   8.5348000e+04   3.9119900e+05   5.1064600e+05   3.6000000e+01
   7.5649000e+04   3.8136000e+04   1.0388700e+05   2.6438000e+05   1.6282400e+05   8.5823000e+04   4.3014700e+05   5.2025000e+05   3.7000000e+01
   7.6013000e+04   3.6579000e+04   1.0162400e+05   2.6977200e+05   2.2721400e+05   8.3342000e+04   4.1018100e+05   5.1228400e+05   3.8000000e+01
   1.0513600e+05   3.9040000e+04   1.0240400e+05   2.7074100e+05   1.9225850e+05   8.6901000e+04   4.4960400e+05   5.4165800e+05   3.9000000e+01
   1.1856600e+05   3.7030000e+04   9.9863000e+04   2.6854000e+05   1.5730300e+05   8.4135000e+04   4.0629200e+05   5.3052800e+05   4.0000000e+01
   8.0778000e+04   3.7666000e+04   1.0005400e+05   2.7588400e+05   1.9571400e+05   8.5914000e+04   4.2563400e+05   5.4836800e+05   4.1000000e+01
   8.2388500e+04   3.8095000e+04   9.6086000e+04   2.8449000e+05   1.5789300e+05   8.6166000e+04   4.2343000e+05   5.5634000e+05   4.2000000e+01
   8.3999000e+04   3.7700000e+04   8.3627000e+04   2.8973500e+05   1.8875650e+05   8.7199000e+04   3.5507500e+05   5.6989500e+05   4.3000000e+01
   8.6301000e+04   3.7353000e+04   8.8338000e+04   2.9286400e+05   2.1962000e+05   8.7089000e+04   3.8372100e+05   5.7633900e+05   4.4000000e+01
   8.8427000e+04   3.7784000e+04   1.0303300e+05   3.0208900e+05   1.7506075e+05   8.6939000e+04   4.2695300e+05   5.8192900e+05   4.5000000e+01
   9.0553000e+04   3.7126000e+04   8.6036000e+04   2.8068400e+05   1.3050150e+05   8.3838000e+04   3.8514300e+05   5.6730000e+05   4.6000000e+01
   8.0045500e+04   3.7137000e+04   8.6160000e+04   2.9076400e+05   2.6100300e+05   8.4884000e+04   3.9098300e+05   5.8077000e+05   4.7000000e+01
   6.9538000e+04   3.7907000e+04   9.5790000e+04   3.0041100e+05   2.9957600e+05   8.5400000e+04   4.2854800e+05   5.9003400e+05   4.8000000e+01
   8.8902000e+04   3.6455000e+04   8.8787000e+04   2.9929800e+05   2.6100300e+05   8.3239000e+04   4.0925300e+05   5.8084800e+05   4.9000000e+01
   6.9307000e+04   3.9113000e+04   9.1750000e+04   3.1468200e+05   2.8446600e+05   8.6253000e+04   4.3208400e+05   6.0784800e+05   5.0000000e+01


==> plot_figures/new_data_conv.dat <==
   9.6942107e-01   9.8076271e-01   9.3892388e-01   9.6918098e-01   9.3713519e-01   9.5623383e-01   9.9840618e-01   9.9040209e-01   7.0000000e+00
   9.6235639e-01   9.7621671e-01   9.2509731e-01   9.6198975e-01   9.2326786e-01   9.4601281e-01   9.9802035e-01   9.8816651e-01   8.0000000e+00
   9.6235639e-01   9.7621671e-01   9.2509731e-01   9.6198975e-01   9.2326786e-01   9.4601281e-01   9.9802035e-01   9.8816651e-01   8.0000000e+00
   9.5481249e-01   9.7131325e-01   9.1043839e-01   9.5425639e-01   9.0870380e-01   9.3504552e-01   9.9760103e-01   9.8577234e-01   9.0000000e+00
   9.5481249e-01   9.7131325e-01   9.1043839e-01   9.5425639e-01   9.0870380e-01   9.3504552e-01   9.9760103e-01   9.8577234e-01   9.0000000e+00
   9.4682156e-01   9.6606099e-01   8.9502488e-01   9.4599189e-01   8.9353840e-01   9.2336989e-01   9.9714857e-01   9.8322887e-01   1.0000000e+01
   9.4682156e-01   9.6606099e-01   8.9502488e-01   9.4599189e-01   8.9353840e-01   9.2336989e-01   9.9714857e-01   9.8322887e-01   1.0000000e+01
   9.3841547e-01   9.6046827e-01   8.7893240e-01   9.3720428e-01   8.7786116e-01   9.1102606e-01   9.9666336e-01   9.8054554e-01   1.1000000e+01
   9.3841547e-01   9.6046827e-01   8.7893240e-01   9.3720428e-01   8.7786116e-01   9.1102606e-01   9.9666336e-01   9.8054554e-01   1.1000000e+01
   9.2962546e-01   9.5454330e-01   8.6223397e-01   9.2789876e-01   8.6175490e-01   8.9805624e-01   9.9614578e-01   9.7773183e-01   1.2000000e+01
   9.2962546e-01   9.5454330e-01   8.6223397e-01   9.2789876e-01   8.6175490e-01   8.9805624e-01   9.9614578e-01   9.7773183e-01   1.2000000e+01
   9.2048191e-01   9.4829436e-01   8.4499968e-01   9.1807793e-01   8.4529515e-01   8.8450411e-01   9.9559621e-01   9.7479726e-01   1.3000000e+01
   9.1101411e-01   9.4173004e-01   8.2729647e-01   9.0774214e-01   8.2854998e-01   8.7041394e-01   9.9501507e-01   9.7175134e-01   1.4000000e+01
   9.0125014e-01   9.3485944e-01   8.0918814e-01   8.9688998e-01   8.1158021e-01   8.5582935e-01   9.9440276e-01   9.6860355e-01   1.5000000e+01
   9.0125014e-01   9.3485944e-01   8.0918814e-01   8.9688998e-01   8.1158021e-01   8.5582935e-01   9.9440276e-01   9.6860355e-01   1.5000000e+01
   8.9121676e-01   9.2769244e-01   7.9073536e-01   8.8551865e-01   7.9443980e-01   8.4079189e-01   9.9375968e-01   9.6536331e-01   1.6000000e+01
   8.8093935e-01   9.2023980e-01   7.7199585e-01   8.7362432e-01   7.7717662e-01   8.2533965e-01   9.9308625e-01   9.6203999e-01   1.7000000e+01
   8.7044185e-01   9.1251332e-01   7.5302451e-01   8.6120241e-01   7.5983333e-01   8.0950597e-01   9.9238287e-01   9.5864292e-01   1.8000000e+01
   8.5974681e-01   9.0452576e-01   7.3387367e-01   8.4824764e-01   7.4244836e-01   7.9331820e-01   9.9164996e-01   9.5518132e-01   1.9000000e+01
   8.4887534e-01   8.9629082e-01   7.1459335e-01   8.3475388e-01   7.2505700e-01   7.7679676e-01   9.9088792e-01   9.5166439e-01   2.0000000e+01
   8.3784720e-01   8.8782290e-01   6.9523148e-01   8.2071395e-01   7.0769240e-01   7.5995425e-01   9.9009716e-01   9.4810125e-01   2.1000000e+01
   8.2668081e-01   8.7913686e-01   6.7583417e-01   8.0611940e-01   6.9038652e-01   7.4279462e-01   9.8927808e-01   9.4450093e-01   2.2000000e+01
   8.1539331e-01   8.7024762e-01   6.5644597e-01   7.9096040e-01   6.7317099e-01   7.2531261e-01   9.8843106e-01   9.4087239e-01   2.3000000e+01
   7.9251764e-01   8.5191723e-01   6.1786848e-01   7.5890549e-01   6.3914022e-01   6.8931571e-01   9.8665478e-01   9.3356608e-01   2.5000000e+01
   7.8095804e-01   8.4250268e-01   5.9876233e-01   7.4198946e-01   6.2239259e-01   6.7075207e-01   9.8572627e-01   9.2990569e-01   2.6000000e+01
   7.6933462e-01   8.3293740e-01   5.7983180e-01   7.2447362e-01   6.0587116e-01   6.5177955e-01   9.8477133e-01   9.2625182e-01   2.7000000e+01
   7.4594323e-01   8.1339099e-01   5.4265433e-01   6.8767868e-01   5.7365877e-01   6.1260148e-01   9.8278361e-01   9.1899652e-01   2.9000000e+01
   7.2242992e-01   7.9333209e-01   5.0663930e-01   6.4879798e-01   5.4280817e-01   5.7213571e-01   9.8069439e-01   9.1186341e-01   3.1000000e+01
   7.1065192e-01   7.8311966e-01   4.8915641e-01   6.2879254e-01   5.2798073e-01   5.5173119e-01   9.7961253e-01   9.0836112e-01   3.2000000e+01
   6.8709802e-01   7.6233545e-01   4.5539733e-01   5.8841557e-01   4.9964683e-01   5.1148538e-01   9.7737591e-01   9.0151865e-01   3.4000000e+01
   6.6360333e-01   7.4107257e-01   4.2341632e-01   5.4886555e-01   4.7314425e-01   4.7306649e-01   9.7504406e-01   8.9493186e-01   3.6000000e+01
   6.4023321e-01   7.1933154e-01   3.9335289e-01   5.1161065e-01   4.4844891e-01   4.3716644e-01   9.7261924e-01   8.8864102e-01   3.8000000e+01
   6.1705196e-01   6.9712266e-01   3.6526841e-01   4.7749234e-01   4.2546525e-01   4.0388502e-01   9.7010359e-01   8.8267739e-01   4.0000000e+01
   5.9412412e-01   6.7447386e-01   3.3915453e-01   4.4657045e-01   4.0408313e-01   3.7313204e-01   9.6749913e-01   8.7706276e-01   4.2000000e+01
   5.7151514e-01   6.5143516e-01   3.1495117e-01   4.1836388e-01   3.8420176e-01   3.4486462e-01   9.6480775e-01   8.7180932e-01   4.4000000e+01
   5.3834499e-01   6.1631824e-01   2.8202036e-01   3.7974611e-01   3.5698781e-01   3.0704319e-01   9.6061167e-01   8.6461038e-01   4.7000000e+01
   5.1682394e-01   5.9269660e-01   2.6215373e-01   3.5581205e-01   3.4044620e-01   2.8468755e-01   9.5771079e-01   8.6025428e-01   4.9000000e+01
   4.8558855e-01   5.5732031e-01   2.3520047e-01   3.2243838e-01   3.1780408e-01   2.5491143e-01   9.5320834e-01   8.5434440e-01   5.2000000e+01
   4.6554241e-01   5.3402842e-01   2.1897199e-01   3.0212680e-01   3.0403085e-01   2.3727002e-01   9.5010826e-01   8.5078737e-01   5.4000000e+01
   4.3674252e-01   4.9995157e-01   1.9698787e-01   2.7493564e-01   2.8515310e-01   2.1371690e-01   9.4531433e-01   8.4595841e-01   5.7000000e+01
   4.0953476e-01   4.6728002e-01   1.7754872e-01   2.5146607e-01   2.6818547e-01   1.9322378e-01   9.4035234e-01   8.4164930e-01   6.0000000e+01
   3.7575940e-01   4.2627264e-01   1.5506631e-01   2.2454601e-01   2.4812303e-01   1.6987500e-01   9.3348350e-01   8.3654170e-01   6.4000000e+01
   3.5226025e-01   3.9755855e-01   1.4042891e-01   2.0682072e-01   2.3472763e-01   1.5488516e-01   9.2814849e-01   8.3307030e-01   6.7000000e+01
   3.2326341e-01   3.6220222e-01   1.2343764e-01   1.8636713e-01   2.1873169e-01   1.3778531e-01   9.2079962e-01   8.2876916e-01   7.1000000e+01
   2.9680962e-01   3.3044841e-01   1.0891066e-01   1.6935501e-01   2.0454577e-01   1.2352996e-01   9.1319153e-01   8.2470101e-01   7.5000000e+01
   2.7276722e-01   3.0224468e-01   9.6454913e-02   1.5480986e-01   1.9188384e-01   1.1172006e-01   9.0533458e-01   8.2074570e-01   7.9000000e+01
   2.5098538e-01   2.7705273e-01   8.5740272e-02   1.4194389e-01   1.8051279e-01   1.0207391e-01   8.9723843e-01   8.1681493e-01   8.3000000e+01
   2.3127752e-01   2.5423603e-01   7.6493944e-02   1.3055060e-01   1.7024345e-01   9.4285020e-02   8.8891172e-01   8.1284699e-01   8.7000000e+01
   2.0923506e-01   2.2851332e-01   6.6658934e-02   1.1811318e-01   1.5873264e-01   8.6526630e-02   8.7819057e-01   8.0777526e-01   9.2000000e+01
   1.8970078e-01   2.0574585e-01   5.8407754e-02   1.0720610e-01   1.4848830e-01   8.0224710e-02   8.6713557e-01   8.0253737e-01   9.7000000e+01
   1.7235721e-01   1.8584739e-01   5.1447265e-02   9.7586839e-02   1.3932745e-01   7.4854057e-02   8.5576693e-01   7.9709642e-01   1.0200000e+02
   1.5408873e-01   1.6529952e-01   4.4471902e-02   8.7616136e-02   1.2954851e-01   6.9259843e-02   8.4175003e-01   7.9023221e-01   1.0800000e+02
   1.3821807e-01   1.4771165e-01   3.8702262e-02   7.9037328e-02   1.2088823e-01   6.4367515e-02   8.2737006e-01   7.8293301e-01   1.1400000e+02
   1.2437777e-01   1.3257276e-01   3.3889803e-02   7.1597390e-02   1.1317472e-01   6.0037925e-02   8.1266612e-01   7.7518071e-01   1.2000000e+02
   1.1226398e-01   1.1956899e-01   2.9854616e-02   6.5205280e-02   1.0626839e-01   5.6154745e-02   7.9767298e-01   7.6701588e-01   1.2600000e+02
   9.9981219e-02   1.0664159e-01   2.5927510e-02   5.8689270e-02   9.9082159e-02   5.2074081e-02   7.7986260e-01   7.5705762e-01   1.3300000e+02
   8.9367821e-02   9.5586650e-02   2.2681758e-02   5.3213760e-02   9.2687382e-02   4.8403424e-02   7.6176326e-01   7.4671554e-01   1.4000000e+02
   7.8960129e-02   8.5345392e-02   1.9620170e-02   4.7744175e-02   8.6206910e-02   4.4655653e-02   7.4079406e-01   7.3445409e-01   1.4800000e+02
   7.0111821e-02   7.7537437e-02   1.7112227e-02   4.3163126e-02   8.0455083e-02   4.1349283e-02   7.1959296e-01   7.2166286e-01   1.5600000e+02
   6.2502604e-02   6.9703264e-02   1.5028321e-02   3.9162212e-02   7.5333523e-02   3.8423355e-02   6.9822904e-01   7.0826504e-01   1.6400000e+02
   5.5243516e-02   6.5493282e-02   1.3093969e-02   3.5281901e-02   7.0168667e-02   3.5532179e-02   6.7408387e-01   6.9243507e-01   1.7300000e+02
   4.9074044e-02   5.9372916e-02   1.1484894e-02   3.1989467e-02   6.5572726e-02   3.2964468e-02   6.4991103e-01   6.7581471e-01   1.8200000e+02
   4.3249488e-02   5.4145668e-02   1.0009371e-02   2.8795439e-02   6.0989373e-02   3.0449905e-02   6.2312665e-01   6.5640866e-01   1.9200000e+02
   3.7917606e-02   5.2748286e-02   8.6693875e-03   2.5721751e-02   5.6532558e-02   2.7988306e-02   5.9388864e-01   6.3385497e-01   2.0300000e+02
   3.3391145e-02   4.4566571e-02   7.5711316e-03   2.3313988e-02   5.2545349e-02   2.5840614e-02   5.6503341e-01   6.0998414e-01   2.1400000e+02
   2.9617410e-02   4.5553226e-02   6.6551450e-03   2.0962415e-02   4.8981864e-02   2.3931121e-02   5.3670792e-01   5.8481919e-01   2.2500000e+02
   2.6098965e-02   3.7304641e-02   5.8184750e-03   1.8909551e-02   4.5484794e-02   2.2084376e-02   5.0657852e-01   5.5606202e-01   2.3700000e+02
   2.2935731e-02   3.8185902e-02   5.0674128e-03   1.7131748e-02   4.2091695e-02   2.0317523e-02   4.7504367e-01   5.2388644e-01   2.5000000e+02
   2.0083050e-02   3.0707982e-02   4.3926661e-03   1.5086817e-02   3.8850737e-02   1.8611307e-02   4.4258983e-01   4.8917902e-01   2.6400000e+02
   1.7714932e-02   3.1847696e-02   3.8302527e-03   1.3923903e-02   3.5932883e-02   1.7121878e-02   4.1188996e-01   4.5597813e-01   2.7800000e+02
   1.5578879e-02   2.5108520e-02   3.3287268e-03   1.2185247e-02   3.3149415e-02   1.5701393e-02   3.8108259e-01   4.2360277e-01   2.9300000e+02
   1.3688640e-02   2.7129065e-02   2.8812615e-03   1.1179157e-02   3.0493388e-02   1.4361981e-02   3.5065128e-01   3.9339515e-01   3.0900000e+02
   1.2076011e-02   2.0461663e-02   2.5115935e-03   1.0072201e-02   2.8119077e-02   1.3223578e-02   3.2267904e-01   3.6709883e-01   3.2500000e+02
   1.0605624e-02   2.2602492e-02   2.1740338e-03   8.7043368e-03   2.5758596e-02   1.2057193e-02   2.9399534e-01   3.4055702e-01   3.4300000e+02
   9.3292073e-03   1.7143388e-02   1.8955307e-03   8.3836447e-03   2.3653318e-02   1.1077000e-02   2.6803989e-01   3.1557242e-01   3.6100000e+02
   8.1939915e-03   1.6792554e-02   1.6478470e-03   7.0811480e-03   2.1604573e-02   1.0130827e-02   2.4210821e-01   2.8897107e-01   3.8100000e+02
   7.2076370e-03   1.5136616e-02   1.4475299e-03   6.7179005e-03   1.9784994e-02   9.2867749e-03   2.1894387e-01   2.6458416e-01   4.0100000e+02
   6.3232198e-03   1.2560059e-02   1.2629175e-03   5.7924469e-03   1.8040140e-02   8.6247900e-03   1.9634174e-01   2.4198428e-01   4.2300000e+02
   5.5593002e-03   1.3486016e-02   1.1090972e-03   5.5412050e-03   1.6420603e-02   8.8554777e-03   1.7558884e-01   2.2315236e-01   4.4600000e+02
   4.8655378e-03   1.0373226e-02   9.7111166e-04   4.4794464e-03   1.4951691e-02   7.5052068e-03   1.5666710e-01   2.0632238e-01   4.7000000e+02
   4.2969426e-03   9.6986166e-03   8.6072786e-04   4.7595175e-03   1.3606641e-02   8.1017983e-03   1.3950037e-01   1.8974944e-01   4.9500000e+02
   3.7551827e-03   9.3068654e-03   7.5447972e-04   3.2898972e-03   1.2324261e-02   6.3077668e-03   1.2345123e-01   1.7432380e-01   5.2200000e+02
   3.2968623e-03   8.2547140e-03   6.6718520e-04   3.9363831e-03   1.1186433e-02   6.4629785e-03   1.0914191e-01   1.6216074e-01   5.5000000e+02
   2.8778780e-03   7.5394920e-03   5.8642323e-04   2.6351199e-03   1.0104054e-02   5.7686970e-03   9.6033406e-02   1.5110285e-01   5.8000000e+02
   2.5269049e-03   6.7317205e-03   5.2185358e-04   3.0611960e-03   9.1463035e-03   5.7504935e-03   8.4501742e-02   1.3987599e-01   6.1100000e+02
   2.2018383e-03   6.2876051e-03   4.5921588e-04   2.5123050e-03   8.2556255e-03   5.6648530e-03   7.4094052e-02   1.2940321e-01   6.4400000e+02
   1.9376835e-03   5.6746169e-03   4.0617470e-04   2.1473751e-03   7.4372251e-03   5.5112025e-03   6.4798259e-02   1.2005990e-01   6.7900000e+02
   1.7065924e-03   5.1911852e-03   3.6084565e-04   2.2804532e-03   6.6979492e-03   5.1801370e-03   5.6570466e-02   1.1047040e-01   7.1600000e+02
   1.4888251e-03   4.6643824e-03   3.1749415e-04   1.5806224e-03   6.0325749e-03   4.7955131e-03   4.9507045e-02   1.0183219e-01   7.5400000e+02
   1.3150938e-03   3.8932443e-03   2.8313219e-04   1.7522383e-03   5.4164247e-03   4.2784021e-03   4.3147368e-02   9.4081402e-02   7.9500000e+02
   1.1652856e-03   4.1668335e-03   2.5109477e-04   1.5638049e-03   4.8570825e-03   3.9379624e-03   3.7599280e-02   8.6570628e-02   8.3800000e+02
   1.0101542e-03   2.9494228e-03   2.2141742e-04   1.2008359e-03   4.3553328e-03   3.5314359e-03   3.2765069e-02   7.9999724e-02   8.8300000e+02
   9.0218197e-04   3.1073258e-03   1.9787376e-04   1.3346355e-03   3.8936003e-03   3.5732472e-03   2.8492664e-02   7.3668013e-02   9.3100000e+02
   7.9869245e-04   2.9121759e-03   1.7528522e-04   1.0884352e-03   3.4897431e-03   3.4226689e-03   2.4811011e-02   6.7931156e-02   9.8100000e+02
   7.0126229e-04   2.3044199e-03   1.5518412e-04   8.8025873e-04   3.1067566e-03   2.8971821e-03   2.1589892e-02   6.2663354e-02   1.0340000e+03
   6.2186791e-04   2.2380793e-03   1.3883144e-04   9.0523974e-04   2.7672282e-03   2.6040867e-03   1.8788826e-02   5.7867656e-02   1.0900000e+03
   5.5658383e-04   2.0012624e-03   1.2328953e-04   7.6591669e-04   2.4678254e-03   2.6132706e-03   1.6396868e-02   5.3238301e-02   1.1480000e+03
   4.8991947e-04   1.7234802e-03   1.0928921e-04   6.5277120e-04   2.1875538e-03   2.5450132e-03   1.4286876e-02   4.9252238e-02   1.2100000e+03
   4.3707954e-04   1.6149339e-03   9.7834769e-05   7.1138929e-04   1.9377085e-03   2.3936446e-03   1.2439821e-02   4.5097074e-02   1.2760000e+03
   3.8942819e-04   1.5032413e-03   8.7134118e-05   5.8237642e-04   1.7144031e-03   2.2164711e-03   1.0838105e-02   4.1407850e-02   1.3450000e+03
   3.4104848e-04   1.2634008e-03   7.7078561e-05   4.0526358e-04   1.5162334e-03   1.9431384e-03   9.4630744e-03   3.8420087e-02   1.4170000e+03
   3.0573388e-04   1.1133926e-03   6.8829648e-05   4.7429101e-04   1.3345230e-03   1.8076050e-03   8.2409891e-03   3.4713340e-02   1.4940000e+03
   2.7524109e-04   1.0764622e-03   6.1770229e-05   4.6718079e-04   1.1783447e-03   1.6085051e-03   7.1967624e-03   3.2195345e-02   1.5740000e+03
   2.4231114e-04   9.3113851e-04   5.4753132e-05   3.2266435e-04   1.0332770e-03   1.4026190e-03   6.2708395e-03   3.0012606e-02   1.6590000e+03
   2.1344582e-04   7.5467519e-04   4.8596249e-05   3.1044131e-04   9.1249476e-04   1.4769579e-03   5.4608927e-03   2.6754823e-02   1.7490000e+03
   1.9413181e-04   7.8492380e-04   4.3573394e-05   3.5684428e-04   7.9999577e-04   1.3237257e-03   4.7537673e-03   2.4670382e-02   1.8430000e+03
   1.7301309e-04   7.2640014e-04   3.8918903e-05   2.7524033e-04   7.0337359e-04   1.1210260e-03   4.1337714e-03   2.2891712e-02   1.9430000e+03
   1.5151733e-04   6.0137212e-04   3.4521192e-05   2.2212976e-04   6.2077714e-04   1.1047004e-03   3.5793114e-03   2.0520809e-02   2.0480000e+03
   1.3714777e-04   5.6501211e-04   3.0750671e-05   2.3900824e-04   5.4416494e-04   9.7762027e-04   3.1109794e-03   1.9162012e-02   2.1580000e+03
   1.2337548e-04   5.2995220e-04   2.7445114e-05   1.8611197e-04   4.8081078e-04   9.1084255e-04   2.6797542e-03   1.5496196e-02   2.2750000e+03
   1.0849439e-04   4.2592669e-04   2.4572018e-05   1.7185288e-04   4.2659216e-04   8.4449577e-04   2.3244841e-03   1.7987754e-02   2.3970000e+03
   9.7245644e-05   4.3061998e-04   2.1844630e-05   1.6001087e-04   3.7484716e-04   6.8433533e-04   2.0285897e-03   1.6528567e-02   2.5270000e+03
   8.7749556e-05   3.6588061e-04   1.9366470e-05   1.2957532e-04   3.3622923e-04   6.9911338e-04   1.7281806e-03   1.1120588e-02   2.6630000e+03
   7.8182947e-05   3.4967898e-04   1.7344271e-05   1.3389626e-04   2.9727561e-04   6.3634318e-04   1.5436334e-03   1.3939229e-02   2.8070000e+03
   6.9434148e-05   3.1329753e-04   1.5518992e-05   1.1209341e-04   2.6685152e-04   5.5511921e-04   1.3146006e-03   9.2534084e-03   2.9580000e+03
   6.2157577e-05   2.6373032e-04   1.3799167e-05   9.6631121e-05   2.3927557e-04   6.2351075e-04   1.1746507e-03   1.0969963e-02   3.1180000e+03
   5.6309272e-05   2.6635684e-04   1.2244999e-05   9.2121461e-05   2.1126463e-04   4.6073718e-04   1.0095987e-03   8.0866934e-03   3.2860000e+03
   4.9990187e-05   2.4266764e-04   1.0924930e-05   7.7070265e-05   1.9129757e-04   4.3628789e-04   8.9959344e-04   8.9569338e-03   3.4640000e+03
   4.4429198e-05   2.0955822e-04   9.8131569e-06   8.2077030e-05   1.6970413e-04   4.0803324e-04   7.8239795e-04   6.8307981e-03   3.6510000e+03
   4.0111258e-05   1.9800291e-04   8.7270108e-06   6.4608032e-05   1.4986810e-04   3.6143449e-04   6.9268297e-04   7.2850898e-03   3.8480000e+03
   3.5986198e-05   1.7530257e-04   7.7477133e-06   6.9148976e-05   1.3473801e-04   3.1554443e-04   6.0670347e-04   5.9371823e-03   4.0550000e+03
   3.2080561e-05   1.6414377e-04   6.9042160e-06   6.0993399e-05   1.1992748e-04   2.8132149e-04   5.3831128e-04   5.7688409e-03   4.2740000e+03
   2.8631875e-05   1.4216553e-04   6.1948226e-06   5.4969844e-05   1.0609793e-04   2.4214462e-04   4.7388365e-04   5.1744671e-03   4.5050000e+03
   2.5651792e-05   1.3663431e-04   5.5239384e-06   5.2979546e-05   9.3711910e-05   2.1952262e-04   4.1582422e-04   4.4897226e-03   4.7480000e+03
   2.3101442e-05   1.2910784e-04   4.8949681e-06   4.5504811e-05   8.5584996e-05   2.1453878e-04   3.7172202e-04   4.1640018e-03   5.0040000e+03
   2.0471351e-05   1.0912346e-04   4.3502743e-06   4.1309462e-05   7.5786729e-05   1.9163200e-04   3.2454469e-04   3.5412697e-03   5.2740000e+03
   1.8394145e-05   1.0328412e-04   3.8924018e-06   3.3652427e-05   6.7445737e-05   1.6123794e-04   2.8918873e-04   3.3651896e-03   5.5590000e+03
   1.6286797e-05   8.7496784e-05   3.4771510e-06   3.0606345e-05   6.1592544e-05   1.6474353e-04   2.5759694e-04   3.0481073e-03   5.8590000e+03
   1.4742896e-05   8.7666449e-05   3.0891396e-06   2.8595341e-05   5.4343028e-05   1.3528261e-04   2.2570983e-04   2.6073157e-03   6.1750000e+03
   1.3187066e-05   7.4996369e-05   2.7444334e-06   3.1003442e-05   4.8605278e-05   1.2071655e-04   2.0188056e-04   2.4074211e-03   6.5080000e+03
   1.1768352e-05   6.5984964e-05   2.4485967e-06   2.4963899e-05   4.3914304e-05   1.1406239e-04   1.7893625e-04   2.0695549e-03   6.8600000e+03
   1.0429706e-05   6.4977936e-05   2.1839362e-06   2.0598316e-05   3.8982332e-05   1.0376120e-04   1.5786135e-04   1.8910243e-03   7.2300000e+03
   9.3853665e-06   5.3271481e-05   1.9439103e-06   1.8695868e-05   3.4780635e-05   8.5910407e-05   1.4133086e-04   1.7164767e-03   7.6200000e+03
   8.4645151e-06   5.6030118e-05   1.7301554e-06   1.8220307e-05   3.1696160e-05   8.9856958e-05   1.2571454e-04   1.5351273e-03   8.0310000e+03
   7.5723180e-06   4.9982178e-05   1.5408778e-06   1.4560350e-05   2.8416920e-05   7.7552818e-05   1.1127505e-04   1.5454640e-03   8.4650000e+03
   6.6725149e-06   4.2942916e-05   1.3725326e-06   1.6239175e-05   2.5002529e-05   6.5496415e-05   9.9497566e-05   1.3310687e-03   8.9220000e+03
   5.9908190e-06   4.0352152e-05   1.2205877e-06   1.2809405e-05   2.2732650e-05   6.2528066e-05   8.8626338e-05   1.1751172e-03   9.4030000e+03
   5.4307352e-06   3.5870968e-05   1.0909825e-06   1.3251947e-05   2.0490980e-05   5.4161908e-05   7.8335433e-05   9.9846660e-04   9.9110000e+03
   4.8755974e-06   3.7388198e-05   9.7368564e-07   1.1548073e-05   1.8170328e-05   5.0763204e-05   7.0035172e-05   9.9921896e-04   1.0445000e+04
   4.2955886e-06   2.6998634e-05   8.6539761e-07   1.0536323e-05   1.6479367e-05   4.8504521e-05   6.2683455e-05   9.1355359e-04   1.1009000e+04
   3.8159636e-06   2.8813847e-05   7.6760237e-07   8.9865491e-06   1.4845242e-05   4.3673710e-05   5.5521403e-05   7.3431496e-04   1.1603000e+04
   3.4638702e-06   2.3094617e-05   6.8387618e-07   7.8623995e-06   1.3212295e-05   3.7310193e-05   4.9338459e-05   6.2424015e-04   1.2230000e+04
   3.1354193e-06   2.1672348e-05   6.1584326e-07   8.3235418e-06   1.1869903e-05   3.6683094e-05   4.4171661e-05   5.8290077e-04   1.2890000e+04
   2.7697551e-06   1.9790442e-05   5.4738947e-07   7.0574288e-06   1.0798567e-05   3.5822050e-05   3.9530684e-05   5.7656018e-04   1.3585000e+04
   2.4411033e-06   1.8499632e-05   4.8583446e-07   6.5289080e-06   9.5914857e-06   3.0023456e-05   3.5182306e-05   4.9731019e-04   1.4318000e+04
   2.1965953e-06   1.6862894e-05   4.2845764e-07   5.3130519e-06   8.6384186e-06   2.6422937e-05   3.1281042e-05   4.7909951e-04   1.5091000e+04
   2.0092108e-06   1.6412499e-05   3.8654028e-07   6.0902858e-06   7.8038749e-06   2.2842764e-05   2.7868411e-05   4.3516705e-04   1.5906000e+04
   1.7827579e-06   1.3489573e-05   3.4571232e-07   5.1600709e-06   6.9860462e-06   2.1894331e-05   2.4996788e-05   3.4647690e-04   1.6764000e+04
   1.5710714e-06   1.1010142e-05   3.0937833e-07   4.4908195e-06   6.2814936e-06   1.9764335e-05   2.2234756e-05   3.2529276e-04   1.7669000e+04
   1.3950038e-06   1.0872640e-05   2.7155867e-07   3.9668797e-06   5.6713480e-06   1.8646288e-05   1.9655492e-05   2.7036632e-04   1.8623000e+04
   1.2722804e-06   9.6080585e-06   2.4006603e-07   4.1526404e-06   5.0992797e-06   1.6693194e-05   1.7607525e-05   2.5969854e-04   1.9628000e+04
   1.1464845e-06   1.0038687e-05   2.1665936e-07   3.2358975e-06   4.5519043e-06   1.6156683e-05   1.5730797e-05   2.2772903e-04   2.0687000e+04
   1.0189749e-06   8.5362450e-06   1.9514417e-07   3.3420582e-06   4.1245772e-06   1.4522722e-05   1.4055060e-05   2.0210502e-04   2.1803000e+04
   8.9709964e-07   8.1231525e-06   1.7395223e-07   2.9299508e-06   3.7082216e-06   1.3360633e-05   1.2445341e-05   2.1029396e-04   2.2980000e+04
   8.0199887e-07   6.6317863e-06   1.5083635e-07   2.7760548e-06   3.3178798e-06   1.1348927e-05   1.1097267e-05   1.5962288e-04   2.4220000e+04
   7.3138004e-07   7.1752514e-06   1.3498895e-07   2.4526667e-06   2.9770844e-06   1.0399359e-05   9.9707362e-06   1.6413341e-04   2.5528000e+04
   6.5927595e-07   6.0441384e-06   1.2081894e-07   1.8640624e-06   2.6998408e-06   9.1756840e-06   8.8773366e-06   1.3443596e-04   2.6905000e+04
   5.8159780e-07   5.1328584e-06   1.0980291e-07   1.7924974e-06   2.4157086e-06   8.4324029e-06   7.8745881e-06   1.1918482e-04   2.8357000e+04
   5.1233586e-07   5.2682643e-06   9.7863673e-08   1.6846280e-06   2.1891959e-06   8.9666654e-06   7.0134465e-06   1.2032622e-04   2.9888000e+04
   4.5891722e-07   4.6166774e-06   8.4789599e-08   1.4729769e-06   1.9566557e-06   6.5461094e-06   6.2834178e-06   9.6867709e-05   3.1501000e+04
   4.2094990e-07   4.0632708e-06   7.5503345e-08   1.3537771e-06   1.7738118e-06   6.5795205e-06   5.5997034e-06   8.1785583e-05   3.3201000e+04
   3.7680968e-07   4.0951719e-06   6.7984968e-08   1.4866812e-06   1.5867391e-06   6.2344398e-06   4.9730702e-06   8.4348184e-05   3.4993000e+04
   3.3406524e-07   3.4262282e-06   6.2257915e-08   1.2662209e-06   1.4173317e-06   5.4243806e-06   4.4117383e-06   6.8588761e-05   3.6882000e+04
   2.9394876e-07   3.0234686e-06   5.5243161e-08   1.0965259e-06   1.2854707e-06   4.6341988e-06   3.9510706e-06   6.1980096e-05   3.8872000e+04
   2.6289987e-07   2.8993134e-06   4.8271058e-08   1.0165223e-06   1.1609818e-06   4.9349246e-06   3.5285390e-06   5.2714700e-05   4.0970000e+04
   2.4419469e-07   2.7854122e-06   4.2458837e-08   8.6064283e-07   1.0400539e-06   3.9402560e-06   3.1366115e-06   4.8688524e-05   4.3181000e+04
   2.1840489e-07   2.6264688e-06   3.7977210e-08   7.8401118e-07   9.3021542e-07   3.9581787e-06   2.7843846e-06   5.0163398e-05   4.5512000e+04
   1.9167482e-07   2.1544999e-06   3.5195434e-08   8.8353458e-07   8.3767431e-07   3.2228097e-06   2.4820862e-06   4.0606366e-05   4.7968000e+04
   1.6929954e-07   1.8646380e-06   3.1361606e-08   6.2618178e-07   7.6147383e-07   3.2692356e-06   2.2164477e-06   3.7408162e-05   5.0557000e+04
   1.5179234e-07   1.8436132e-06   2.7614341e-08   6.1588879e-07   6.8179309e-07   2.5953357e-06   1.9716995e-06   3.1071627e-05   5.3286000e+04
   1.4044129e-07   1.6881819e-06   2.4248667e-08   5.5849285e-07   6.0947876e-07   2.5643570e-06   1.7548772e-06   2.7847716e-05   5.6161000e+04
   1.2587790e-07   1.4891392e-06   2.1400714e-08   4.3821597e-07   5.4874568e-07   2.2682323e-06   1.5622477e-06   2.7404721e-05   5.9193000e+04
   1.1109520e-07   1.4303225e-06   1.9808364e-08   5.1728231e-07   5.0028498e-07   2.2211819e-06   1.3906444e-06   2.3332903e-05   6.2387000e+04
   9.7563300e-08   1.1431447e-06   1.7849523e-08   4.4839540e-07   4.4695066e-07   1.9435043e-06   1.2372713e-06   1.9704851e-05   6.5754000e+04
   8.7139369e-08   1.1045295e-06   1.5776275e-08   3.5567893e-07   4.0174060e-07   1.7480133e-06   1.1031637e-06   1.7359171e-05   6.9303000e+04
   8.0902045e-08   1.1549123e-06   1.3866452e-08   3.2716185e-07   3.5880540e-07   1.4175899e-06   9.8808673e-07   1.9418644e-05   7.3043000e+04
   7.3001502e-08   9.9588455e-07   1.2132671e-08   2.7496682e-07   3.2375175e-07   1.4143506e-06   8.7630276e-07   1.6179022e-05   7.6986000e+04
   6.4376847e-08   8.9054811e-07   1.1113608e-08   3.3275622e-07   2.9237798e-07   1.2923167e-06   7.7878054e-07   1.4912861e-05   8.1141000e+04
   5.6738654e-08   7.4624196e-07   1.0104665e-08   2.6136961e-07   2.6330460e-07   1.2359343e-06   6.9254044e-07   1.3086024e-05   8.5520000e+04
   5.0169163e-08   6.9629723e-07   9.0794679e-09   2.3921831e-07   2.3479785e-07   1.0628550e-06   6.2325134e-07   1.2910001e-05   9.0135000e+04
   4.6275652e-08   6.0740587e-07   8.0406136e-09   2.2998736e-07   2.1291999e-07   9.4706992e-07   5.5435302e-07   1.0712542e-05   9.5000000e+04

